Baryon interactions in lattice QCD: the direct method vs. the HAL QCD potential method

We make a detailed comparison between the direct method and the HAL QCD potential method for the baryon-baryon interactions, taking the $\Xi\Xi$ system at $m_\pi= 0.51$ GeV in 2+1 flavor QCD and using both smeared and wall quark sources. The energy shift $\Delta E_\mathrm{eff}(t)$ in the direct method shows the strong dependence on the choice of quark source operators, which means that the results with either (or both) source are false. The time-dependent HAL QCD method, on the other hand, gives the quark source independent $\Xi\Xi$ potential, thanks to the derivative expansion of the potential, which absorbs the source dependence to the next leading order correction. The HAL QCD potential predicts the absence of the bound state in the $\Xi\Xi$($^1$S$_0$) channel at $m_\pi= 0.51$ GeV, which is also confirmed by the volume dependence of finite volume energy from the potential. We also demonstrate that the origin of the fake plateau in the effective energy shift $\Delta E_\mathrm{eff}(t)$ at $t \sim 1$ fm can be clarified by a few low-lying eigenfunctions and eigenvalues on the finite volume derived from the HAL QCD potential, which implies that the ground state saturation of $\Xi\Xi$($^1$S$_0$) requires $t \sim 10$ fm in the direct method for the smeared source on $(4.3 \ \mathrm{fm})^3$ lattice, while the HAL QCD method does not suffer from such a problem.

==> lat2016proc.txt <==
Baryon interactions in lattice QCD: the direct
method vs. the HAL QCD potential method

Takumi Iritani∗
Department of Physics and Astronomy, Stony Brook University, NY 11794-3800, USA
E-mail: takumi.iritani@stonybrook.edu

for HAL QCD Collaboration

We systematically study the ΞΞ interaction from both direct method and HAL QCD potential
method using the smeared and wall sources for the interpolating operators at mπ = 0.51 GeV
in 2+1 flavor QCD. Due to the contribution of scattering states, the direct measurement of the
energy shift ∆Eeff (t) does not agree with each other. On the other hand, time-dependent HAL
QCD method gives quark source independent results, and we also derive the next leading order
potential of the derivative expansion. By using the HAL QCD potential, we evaluate the energy
eigenvalue ∆EL , which is proportional to 1/L3 . It is consistent with Lüscher’s finite volume
formula for scattering state. Based on the eigenfunctions and eigenvalues derived from HAL
QCD potential, we demonstrate the contamination of the scattering state lead fake plateau in the
effective energy shift ∆Eeff (t) in the intermediate region t ∼ 1 fm, and it takes t ∼ 10 fm for the
saturation of ΞΞ(1 S0 ) ground state by using the smeared source at L3 = 483 .

34th annual International Symposium on Lattice Field Theory - LATTICE2016 24-30 July 2016
University of Southampton, UK
∗ Speaker.

c Copyright owned by the author(s) under the terms of the Creative Commons

Attribution-NonCommercial-NoDerivatives 4.0 International License (CC BY-NC-ND 4.0).

http://pos.sissa.it/

Takumi Iritani

Baryon interactions in lattice QCD

1. Introduction
Lüshcer’s finite volume method and HAL QCD method are used to calculate the hadronhadron interactions from lattice QCD. However, there are systematic deviations between two methods for the studies of the two-baryon systems in the previous works (see a review [5]).
Recently, we pointed out that the direct calculation of two-baryon systems suffers from large
systematic uncertainties, which are originated from the contamination the scattering states [1, 2].
In this talk, we systematically study the two-baryon systems in lattice QCD from both direct
method and HAL QCD method. We discuss the quark source dependence of both methods, and
clarify the origin of plateau-like structure in effective energy shift in direct method.

2. Formalism
2.1 Lüscher’s finite volume method
In the Lüscher’s finite volume method, one measure the energy shift of the two-body system
in the finite volume, ∆EBB (L) = EBB (L) − 2mB , where the ground state energy of the two-baryon
system EBB (L) and a single baryon mass mB . The phase shift δ (k) is given by
1
1
(2.1)
k cot δ (k) =
∑
2
πL ~n∈Z3 |~n| − |kL/(2π)|2
p
where k is defined by ∆EBB (L) = 2 (mB )2 + k2 − 2mB . The bound state is given by the pole
√
condition, i.e., k cot δ (k) = − −k2 at L → ∞ (see systematic diagnosis of the phase shift analyses
[?]).
In practice, ∆EBB (L) is estimated by the plateau of the effective energy shift as


1
RBB (t + a)
eff
eff
eff
∆EBB (t) ≡ EBB (t) − 2mB (t) = − log
(2.2)
a
RBB (t)



where RBB (t) ≡ CBB (t)/{CB (t)}2 with the two-baryon propagator CBB (t) ≡ B(t)2 B̄(0)2 , a baryon
propagator CB (t) ≡ hB(t)B̄(0)i, and a lattice spacing a.
2.2 Difficulties in multi-baryon systems
In addition to its large computational cost, there are difficulties in the measurement of the
multi-baryon systems from lattice QCD.
A famous problem is the signal to noise ratio, which is known to behave as SA (t)/NA (t) ∼
exp [−A(mB − (3/2)mM )t], where mB and mM are the baryon and meson mass.
Another issue is the small gap of the scattering states in and the ground state saturation.
As an instructive example, let us consider the mock-up data
R(t) = b1 e−∆EBBt + b2 e−δ Eelt + c1 e−δ Einelt ,

(2.3)

∗ − 2m and δ E
where ∆EBB = EBB − 2mB , while the excited states as δ Eel = EBB
B
inel = Einel − 2mB .
Fig. 1(a) shows the lines of ∆EBB (t) − ∆EBB using δ Eel = 50 MeV and δ Einel = 500 MeV with
c0 /b0 = 0.01 and b1 /b0 = 0.1, 0, and −0.1. The ground state saturation requires t ≤ 10 fm even
10% of the excited state contamination. We show discrete data with fluctuations in Fig. 1(b). There
are plateau-like structure around t ∼ 1 fm, which is fake signal as shown in Fig. 1(a). One can not
distinguish the ground state saturation from the effective energy shift ∆Eeff (t).

2

Takumi Iritani

4

eff (t) − ∆E [MeV]
∆EBB
BB

eff (t) − ∆E [MeV]
∆EBB
BB

Baryon interactions in lattice QCD

2
0
2
4
0

2

4

c1 /b1 = 0. 01, b2 /b1 = 0. 1
c1 /b1 = 0. 01, b2 /b1 = 0
c1 /b1 = 0. 01, b2 /b1 = − 0. 1

t [fm]

6

8

10

6
4
2
0
2
4
6
8
0.0

c0 /b0 = 0. 01, b1 /b0 = 0. 1
c0 /b0 = 0. 01, b1 /b0 = 0
c0 /b0 = 0. 01, b1 /b0 = − 0. 1

0.5

1.0

t [fm]

1.5

2.0

Figure 1: (a) The effective energy shift of the mock-up data. (b) a mock-up data with fluctuations and errors.

2.3 HAL QCD method
In the time-dependent HAL QCD method, we calculate the Nambu-Bethe-Salpeter (NBS)
correlation function R(~r,t) as



R(~r,t) ≡ 0|T {B(~x +~r,t)B(~x,t)J¯ (0)|0 /{CB (t)}2 = ∑ An φ Wn (~r)e−∆Wnt + O(e−∆Wtht ) (2.4)
with a sink operator J . For t  (∆Wth )−1 , R(~r,t) satisfies


Z
1 ∂2
∂
−
−
H
R(~
r,t)
=
d~r0U(~r,~r0 )R(~r0 ,t).
0
4mB ∂t 2 ∂t

(2.5)

with the non-local kernel U(~r,~r0 ). By using the velocity expansion as U(~r,~r0 ) ' {V0 (~r)+O(∇2 )}δ (~r −
~r0 ), the leading order potential (LO) is given by
V0 (~r) =

1 (∂ /∂t)2 R(~r,t) (∂ /∂t)R(~r,t) H0 R(~r,t)
−
−
.
4mB
R(~r,t)
R(~r,t)
R(~r,t)

(2.6)

The time-dependent HAL QCD method does not require the ground state saturation. The ground
state saturation is necessary in the direct method. However, as we demonstrated above, one can not
check the ground state saturation from the effective energy shift alone due to the small energy gap
of the scattering states.

3. Lattice QCD measurement of ΞΞ system
In this work, we use 2+1 flavor QCD with the Iwasaki gauge action at β = 1.90 with O(a)improved Wilson quark action, which is the same gauge configurations used in Ref. [8]. The
lattice spacing a = 0.8995(40) fm, and mπ = 0.51 GeV, mN = 1.32 GeV, and mΞ = 1.46 GeV. We
compare the wall source qwall (t) = ∑~y q(~y,t), and the exponentially smeared source qsmear (~x,t) =
∑~y f (|~x −~y|)q(~y,t) with f (r) ≡ Ae−Br , 1, 0 for 0 < r < (L − 1)/2, r = 0, (L − 1)/2 ≤ r, respectively.
The wall source is mainly used in HAL QCD method, while the smeared source is adopted for
the direct method. The number of the configurations, quark sources and parameters (A, B) are
summarized in Table 1. The smearing parameter (A, B) is exactly the same in Ref. [8].
3

Takumi Iritani

Baryon interactions in lattice QCD

volume
323 × 48
403 × 48
483 × 48
643 × 64

La
2.9 fm
3.6 fm
4.3 fm
5.8 fm

# of conf.
402
207
200
327

# of smeared sources
384
512
4 × 384
1 × 256

(A, B)
(1.0, 0.18)
(1.0, 0.18)
(1.0, 0.18)
(1.0, 0.18)

# of wall sources
48
48
4 × 48
4 × 64

Table 1: Lattice size, numbers of configurations, number of quark sources with smearing parameter (A, B).
In order to improve the statistics, we also use the rotational symmetry for isotropic lattice.

L→∞
∆EΞΞ (1 S0 )
∆EΞΞ (3 S1 )

Smeared src.
< 0 bound
> 0 unphysical

Wall src.
' 0 unbound
' 0 unbound

Table 2: The results of the direct methods for ΞΞ(1 S0 ) and ΞΞ(3 S1 ).

3.1 Quark source dependence of the effective energy

15
10
5
0
5
10
150

smeared src. ΞΞ(1 S0 )
wall src. ΞΞ(1 S0 )

5

10

t [a]

15

eff (t) [MeV] L = 48
∆EΞΞ

eff (t) [MeV] L = 48
∆EΞΞ

One of the easy method to check the fake plateau is to study the quark source dependence.
Here, we discuss the quark source dependence of the effective energy shift ∆EΞΞ (t) for both
ΞΞ(1 S0 ) and ΞΞ(3 S1 ). Fig. 2 shows examples of the effective energy shift plot at L3 = 483 . Both
sources show clear plateau around t = 15, however, their values are inconsistent with each other.
This suggests either plateau (or both) is fake. By taking L → ∞ limit, we found bound state, i.e.,
∆EΞΞ (1 S0 ) < 0 for smeared source, while it becomes scattering state as ∆EΞΞ (1 S0 ) ' 0 for wall
source. In ΞΞ(3 S1 ) channel, the smeared source gives positive energy shift ∆EΞΞ (3 S1 ) > 0, which
can not be allowed physically, while it becomes scattering state from the wall source.

20

15
10
5
0
5
10
150

smeared src. ΞΞ(3 S1 )
wall src. ΞΞ(3 S1 )

5

10

t [a]

15

20

Figure 2: Examples of the effective energy shift plots.

3.2 Quark source dependence of the potential
Next, we study the quark source dependence of the HAL QCD potential. Hereafter, we mainly
discuss ΞΞ(1 S0 ) central potential VC (r) at L3 = 483 . Fig. 3(a) and (b) show VC (r) from smeared and
wall sources, respectively. We find that VCwall (r) is stable within the errors from t = 11 to 15, while
4

Takumi Iritani

Baryon interactions in lattice QCD

VCsmear (r) depends on t. Although, there still remains small discrepancies at t = 15 (see Fig. 3(c)),
VCsmear (r) seems to converge VCwall (r) for large enough t.
Considering next leading order of the derivative expansion as U(r, r0 ) = {VLO (r)+VNLO (r)∇2 }δ (r −
r0 ), the Schrödinger-like equation becomes


∂
1 ∂2
− − H0 R(r,t) = VLO (r)R(r,t) +VNLO (r)∇2 R(r,t)
VC (r)R(r,t) ≡
(3.1)
4m ∂t 2 ∂t

40
30
20
10
0
10
20
30
40
0.0

smeared src. t = 15
smeared src. t = 13
smeared src. t = 11

0.5

1.0

1.5

2.0

r [fm]

2.5

3.0

3.5

wall src. t = 15
smeared src. t = 15

0.5

1.0

1.5

2.0

r [fm]

2.5

3.0

ΞΞ( 1 S 0 ) Vc (r) [MeV] L = 48

40
30
20
10
0
10
20
30
40
0.0

ΞΞ( 1 S 0 ) potential [MeV] L = 48

ΞΞ( 1 S 0 ) Vc (r) [MeV] L = 48

ΞΞ( 1 S 0 ) Vc (r) [MeV] L = 48

Using both wavefunctions Rwall (r,t) and Rsmear (r,t), VLO (r) and VNLO (r) are obtained. Fig. 3 (d)
shows VCwall (r) and the leading order potential VLO (r). This result implies better convergence of
VCwall (r) to the leading order potential.

3.5

40
30
20
10
0
10
20
30
40
0.0

40
30
20
10
0
10
20
30
40
0.0

wall src. t = 15
wall src. t = 13
wall src. t = 11

0.5

1.0

1.5

2.0

r [fm]

2.5

3.0

3.5

VLO (r)
wall src. Vc (r) t = 13

0.5

1.0

1.5

2.0

r [fm]

2.5

3.0

3.5

Figure 3: Vc (r) of ΞΞ(1 S0 ) for L3 = 483 . (a) Vcsmear (r) at t = 11, 13 and 15 (b) Vcwall (r) at t = 11, 13 and
15. (c) a comparison between Vcwall (r) and Vcsmear (r) at t = 15. (d) LO potential and Vcwall (r).

3.3 Eigenmode decomposition of wavefunction and origin of fake plateau
As shown above, the direct calculation suffers from large systematic uncertainties, while HAL
QCD method works well without the ground state saturation. Using HAL QCD potential Vc (r), we
solve the eigenequation
[H0 +V (r)] ψ = ∆Eψ
(3.2)
in finite box L3 . Fig. 4(a) shows the volume dependence of the ground state eigenvalue ∆E0 for
wall (r) at t = 14. ∆E is proportional to
L3 = 403 , 483 and 643 using the wall source potential Veff
0
5

Takumi Iritani

Baryon interactions in lattice QCD

1/L3 , which converges to zero at L → ∞, which means ΞΞ(1 S0 ) is a scattering state at mπ = 510
MeV.
In addition to the ground state eigenvalue ∆E0 , we also obtain several low-lying eigenfunctions
Ψn (~r) and eigenvalues ∆En from Eq. (3.2). Using Ψn (~r) and ∆En , R-correlator can be decomposed
as
wall/smear
Rwall/smear (~r,t) = ∑ an
Ψn (~r,t) exp (−∆Ent) ,
(3.3)
n

or zero spatial momentum ~p = 0
wall/smear

Rwall/smear (~p = 0,t) = ∑ Rwall/smear (~r,t) = ∑ bn

exp (−∆Ent) .

(3.4)

n

~r

wall/smear

1
0
1
2
3
4
5
6
7

ΞΞ( 1 S 0 ) t = 14

ΞΞ( 1 S 0 ) L = 48 at t = 14

10 0
10 -1
10 -2

|bn /b0 |

∆E0 [MeV]

The coefficients an
are obtained by using orthogonality of Ψn (~r). Fig. 4(b) shows the ratio
|bn /b0 | as a function of the eigenvalue ∆En . This ratio corresponds to the contamination of the
excited states. The gap the first excited state is about 50 MeV in L3 = 483 lattice. For the wall
source wavefunction Rwall , the contribution is much smaller than 1%, while it becomes about 10%
for the smeared source.

10 -3

α/L 3 -fit

10 -4

eigenvalue
0

1. 0

1/L 3 [a −3 × 10 −5 ]

wall src.
smeared src.

10 -5
10 -6

2. 0

0

50

100

150

∆En [MeV]

200

250

Figure 4: (a) The volume dependence of the ground state eigenvalue ∆E0 . (b) The contamination of excited
states |bn /b0 | in R correlator.

Finally, we reconstruct the effective energy shift ∆Eeff (t) using low-lying 3 eigenstate. Fig. 5(a)
shows direct calculated results and grey and green bars denote the reconstructed results using the
smear/wall
parameters (bn
, ∆En ) for n = 0, 1, 2. The excited state contamination reproduces the plateaulike structure for the smeared source. Fig. 5(b) shows the ground state saturation scale, it takes
t ∼ 100a ' 10 fm of Euclidean time. However, due to the S/N problem, measurement of such a
long temporal correlation is impossible.

4. Summary
In this work, we have discussed two-baryon state from both HAL QCD method and direct
method. We have shown that the direct measurement of the energy shift is quite difficult due to
the contamination of the scattering excited state, while (time-dependent) HAL QCD method works
well without ground state saturation.
6

Takumi Iritani

Baryon interactions in lattice QCD

10

bwall
n = 0,..,2 at t = 14
bsmear
n = 0,..,2 at t = 14
wall src. ΞΞ(1S0)
smeared src. ΞΞ(1S0)

5
0

∆Eeff
ΞΞ (t) [MeV] L = 48

∆Eeff
ΞΞ (t) [MeV] L = 48

10

-5
-10
-15

bwall
n = 0,..,2 at t = 14
bsmear
n = 0,..,2 at t = 14
wall src. ΞΞ(1S0)
smeared src. ΞΞ(1S0)

5
0
-5
-10
-15

0

5

10
t [a]

15

20

0

20

40

60

80

100

t [a]

Figure 5: Effective energy shift ∆Eeff (t) and using low-lying modes

Acknowledgements
We thank the authors of [8] for providing the gauge configurations and the detailed account on
the smeared source used in [8]. We also thank authors and maintainers of CPS++ [14], Bridge++ [15]
and cuLGT [16] used in this study. The lattice QCD calculations have been performed on Blue
Gene/Q at KEK (Nos. 12/13-19, 13/14-22, 14/15-21) and HA-PACS at University of Tsukuba
(Nos. 13a-23, 14a-20). This work is supported in part by the Grant-in-Aid of the Japanese Ministry of Education (No. 25287046), and the SPIRE (Strategic Program for Innovative REsearch)
Field 5 project.

References
[1] T. Iritani et al., arXiv:1607.06371 [hep-lat].
[2] T. Iritani [LATTICE-HALQCD Collaboration], PoS LATTICE 2015 (2016) 089 [arXiv:1511.05246
[hep-lat]].
[3] M. Lüscher, Nucl. Phys. B 354, 531 (1991).
[4] N. Ishii, S. Aoki and T. Hatsuda, Phys. Rev. Lett. 99 (2007) 022001 [nucl-th/0611096].
[5] T. Yamazaki, PoS LATTICE 2014 (2015) 009 [arXiv:1503.08671 [hep-lat]], and the references
therein.
[6] S. Aoki et al. [HAL QCD Collaboration], PTEP 2012 (2012) 01A105 [arXiv:1206.5088 [hep-lat]].
[7] T. Kurth, N. Ishii, T. Doi, S. Aoki and T. Hatsuda, JHEP 1312 (2013) 015 [arXiv:1305.4462 [hep-lat],
arXiv:1305.4462].
[8] T. Yamazaki, K. i. Ishikawa, Y. Kuramashi and A. Ukawa, Phys. Rev. D 86 (2012) 074514
[arXiv:1207.4277 [hep-lat]];
[9] T. Yamazaki, K. i. Ishikawa, Y. Kuramashi and A. Ukawa, Phys. Rev. D 92 (2015) 1, 014501
[arXiv:1502.04182 [hep-lat]].
[10] S. R. Beane et al. [NPLQCD Collaboration], Phys. Rev. D 85 (2012) 054511 [arXiv:1109.2889
[hep-lat]]; Phys. Rev. D 87 (2013) 3, 034506 [arXiv:1206.5219 [hep-lat]]; Phys. Rev. C 88 (2013) 2,
024003 [arXiv:1301.5790 [hep-lat]].

7

Takumi Iritani

Baryon interactions in lattice QCD

[11] N. Ishii et al. [HAL QCD Collaboration], Phys. Lett. B 712 (2012) 437 [arXiv:1203.3642 [hep-lat]].
[12] B. Charron [HAL QCD Collaboration], PoS LATTICE 2013 (2014) 223 [arXiv:1312.1032 [hep-lat]].
[13] M. Yamada et al. [HAL QCD Collaboration], PTEP 2015 (2015) 7, 071B01 [arXiv:1503.03189
[hep-lat]].
[14] Columbia Physics System (CPS), http://qcdoc.phys.columbia.edu/cps.html
[15] Bridge++, http://bridge.kek.jp/Lattice-code/
[16] M. Schröck and H. Vogt, Comput. Phys. Commun. 184 (2013) 1907 [arXiv:1212.5221 [hep-lat]].

8


